Personalizing Pre-trained Models

Self-supervised or weakly supervised models trained on large-scale datasets have shown sample-efficient transfer to diverse datasets in few-shot settings. We consider how upstream pretrained models can be leveraged for downstream few-shot, multilabel, and continual learning tasks. Our model CLIPPER (CLIP PERsonalized) uses image representations from CLIP, a large-scale image representation learning model trained using weak natural language supervision. We developed a technique, called Multi-label Weight Imprinting (MWI), for multi-label, continual, and few-shot learning, and CLIPPER uses MWI with image representations from CLIP. We evaluated CLIPPER on 10 single-label and 5 multi-label datasets. Our model shows robust and competitive performance, and we set new benchmarks for few-shot, multi-label, and continual learning. Our lightweight technique is also compute-efficient and enables privacy-preserving applications as the data is not sent to the upstream model for fine-tuning.

==> Final_CSVs/A-Figure-1-1.csv <==
,accuracy,o_f1,state_of_the_art,label
0,0.91,0.63,0.93,8w5s0a
1,0.86,0.43,0.93,8w5s5a
2,0.92,0.68,0.93,8w5s5a_trivial
3,0.92,0.66,0.93,8w5s10a
4,0.92,0.69,0.93,8w5s10a_trivial


==> Final_CSVs/A-Figure-1-2.csv <==
,,Single-label Evaluation,,Multi-label Evaluation,
,SOTA,Accuracy,Overall F1,Accuracy,Overall F1
8w5s0a,0.93,0.90,0.63,0.89,0.43
8w5s5a,0.93,0.85,0.43,0.91,0.6
8w5s5a_trivial,0.93,0.92,0.68,0.92,0.64
8w5s10a,0.93,0.92,0.66,0.91,0.64
8w5s10a_trivial,0.93,0.92,0.69,0.92,0.67

==> Final_CSVs/ErrorBars.csv <==
,MWI+T+A F1,MWI+T+A CAc
C10,0.9±0.04,0.96±0.02
IA,0.74±0.09,0.9±0.03
IR,0.8±0.07,0.92±0.03
IS,0.9±0.05,0.96±0.02
ISR,0.94±0.04,0.98±0.01
LFW,0.1±0.01,0.99±0.01
MI,0.94±0.03,0.98±0.01
OM,0.95±0.03,0.98±0.01
UCF,0.94±0.05,0.98±0.02
CAA,0.69 ± 0.07,0.76±0.05
COCO_F,0.73±0.08,0.89±0.1
IM_P,0.56±0.1,0.83±0.14
UTK,0.78 ± 0.06,0.86±0.04
YF,0.79±0.14,0.91±0.05


==> Final_CSVs/Figure-2-1.csv <==
,CLIP,SimCLR,MoCo,PCL,SwAV,Resnet50,VGG16,Inception V3
C10,0.88,0.76,0.63,0.63,0.53,0.66,0.73,0.45
IA,0.74,0.6,0.54,0.51,0.51,0.55,0.55,0.52
IR,0.77,0.61,0.57,0.58,0.52,0.65,0.61,0.52
IS,0.89,0.83,0.6,0.44,0.34,0.3,0.83,0.72
ISR,0.94,0.82,0.44,0.29,0.22,0.19,0.79,0.58
LFW,0.99,0.66,0.61,0.56,0.64,0.73,0.6,0.62
MI,0.94,0.92,0.63,0.44,0.23,0.2,0.91,0.81
OM,0.93,0.9,0.91,0.91,0.89,0.91,0.88,0.88
UCF,0.94,0.9,0.67,0.46,0.29,0.23,0.84,0.72


==> Final_CSVs/Figure-2-2.csv <==
,C10,IA,IR,IS,ISR,LFW,MI,OM,UCF
CLIP Zero Shot,0.92,0.78,0.87,0.83,0.95,0.91,0.96,0.2,0.87
CLIP Linear Probe,0.91,0.75,0.82,0.91,0.95,1.0,0.95,0.96,0.95
WI,0.88,0.74,0.77,0.89,0.94,0.99,0.94,0.93,0.94
MWI,0.7,0.54,0.6,0.72,0.83,0.94,0.78,0.66,0.83
+ T,0.82,0.65,0.72,0.82,0.91,0.98,0.89,0.82,0.89
+ T + A (Non-trivial 5),0.85,0.72,0.79,0.89,0.95,1.0,0.92,0.88,0.93
+ T + A (Trivial 5),0.89,0.74,0.79,0.9,0.94,0.99,0.93,0.93,0.93
+ T + A (Non-trivial 10),0.87,0.73,0.81,0.91,0.95,1.0,0.93,0.92,0.94
+ T + A (Trivial 10),0.9,0.74,0.8,0.9,0.95,1.0,0.94,0.95,0.94

==> Final_CSVs/Figure-3-1.csv <==
,C10,IA,IR,IS,ISR,LFW,MI,OM,UCF
SOTA (Acc),0.91,0.85,0.89,0.6,0.74,1.0,0.92,1.0,0.99
WI (Acc),0.89,0.76,0.78,0.9,0.94,1.0,0.94,0.93,0.95
WI (F1),0.88,0.74,0.77,0.89,0.94,0.99,0.94,0.93,0.94
MWI (Acc),0.89,0.75,0.79,0.89,0.94,1.0,0.94,0.94,0.94
MWI (F1),0.7,0.54,0.6,0.72,0.83,0.94,0.78,0.66,0.83
+T +A (F1),0.9,0.74,0.8,0.9,0.94,1.0,0.94,0.95,0.94
+T +A (Top-1 Acc),0.91,0.76,0.84,0.92,0.96,1.0,0.95,0.97,0.95
+T +A (Class Acc),0.96,0.9,0.92,0.96,0.98,1.0,0.98,0.98,0.98


==> Final_CSVs/Figure-3-2.csv <==
,CAA,COCO_F,COCO_P,IM_F,IM_P,UTK,YF
SOTA (Acc),0.82,0.84,0.84,0.72,0.72,0.86,0.85
MWI (Acc),0.69,0.88,0.77,0.75,0.79,0.74,0.88
MWI (F1),0.62,0.75,0.44,0.4,0.48,0.6,0.66
+T +A (F1),0.69,0.73,0.66,0.41,0.56,0.78,0.79
+T +A (Acc),0.76,0.88,0.88,0.76,0.83,0.86,0.91


==> Final_CSVs/Figure-4-1.csv <==
,C10,IA,IR,IS,ISR,LFW,MI,OM,UCF
SOFT ACC,0.89,0.77,0.78,0.9,0.94,1.0,0.94,0.93,0.95
SOFT F1,0.88,0.74,0.77,0.89,0.94,0.99,0.94,0.93,0.94
SIG F1,0.7,0.54,0.6,0.72,0.83,0.94,0.78,0.66,0.83
SIG TOP1,0.89,0.75,0.79,0.89,0.94,0.99,0.94,0.93,0.94
SIG CACC,0.86,0.83,0.85,0.89,0.93,0.98,0.92,0.8,0.94


==> Final_CSVs/Figure-4-2.csv <==
,CAA,COCO_F,COCO_P,IM_F,IM_P,UTK,YF
SIG F1,0.62,0.75,0.44,0.39,0.48,0.6,0.66
SIG CACC,0.69,0.88,0.77,0.75,0.79,0.74,0.88


==> Final_CSVs/Figure-5-1.csv <==
,C10,IA,IR,IS,ISR,LFW,MI,OM,UCF
MWI,0.7,0.54,0.6,0.72,0.83,0.94,0.78,0.66,0.83
+ T,0.82,0.65,0.72,0.82,0.91,0.98,0.89,0.82,0.89
+ T + A (Non-trivial 5),0.85,0.72,0.79,0.89,0.95,1.0,0.92,0.88,0.93
+ T + A (Trivial 5),0.89,0.74,0.79,0.9,0.94,0.99,0.93,0.93,0.93
+ T + A (Non-trivial 10),0.87,0.73,0.81,0.91,0.95,1.0,0.93,0.92,0.94
+ T + A (Trivial 10),0.9,0.74,0.8,0.9,0.95,1.0,0.94,0.95,0.94

==> Final_CSVs/Figure-5-2.csv <==
,CAA,COCO_F,COCO_P,IM_F,IM_P,UTK,YF
MWI,0.62,0.75,0.44,0.39,0.48,0.6,0.66
+ T,0.67,0.74,0.54,0.38,0.55,0.7,0.72
+ T + A (Non-trivial 5),0.7,0.76,0.56,0.41,0.45,0.78,0.77
+ T + A (Trivial 5),0.69,0.73,0.61,0.41,0.54,0.78,0.78
+ T + A (Non-trivial 10),0.71,0.74,0.6,0.41,0.46,0.76,0.77
+ T + A (Trivial 10),0.69,0.73,0.66,0.41,0.56,0.78,0.79

==> Final_CSVs/Figure-6-1.csv <==
,C10,IA,IR,IS,ISR,LFW,MI,OM,UCF
5 way 1 shot ,0.72,0.54,0.58,0.72,0.8,0.96,0.8,0.8,0.83
20 way 1 shot ,0.6,0.26,0.27,0.46,0.64,0.8,0.55,0.52,0.61
5 way 5 shot ,0.9,0.74,0.8,0.9,0.95,1.0,0.94,0.95,0.94
20 way 5 shot ,0.83,0.51,0.58,0.78,0.88,0.98,0.82,0.84,0.84


==> Final_CSVs/Figure-6-2.csv <==
,CAA,COCO_F,IM_P,UTK,YF
5 way 1 shot ,0.6,0.63,0.51,0.59,0.65
20 way 1 shot ,0.6,0.40,0.22,0.62,0.5
5 way 5 shot ,0.69,0.73,0.56,0.78,0.79
20 way 5 shot ,0.7,0.57,0.34,0.79,0.8


==> Final_CSVs/Figure-7-1.csv <==
,C10,IA,IR,IS,ISR,LFW,MI,OM,UCF
1,0.83,0.83,0.85,0.92,0.95,0.96,0.86,0.84,0.95
2,0.75,0.58,0.65,0.76,0.85,0.88,0.74,0.69,0.87
3,0.73,0.66,0.7,0.8,0.88,0.91,0.82,0.81,0.89
4,0.79,0.65,0.73,0.85,0.92,0.95,0.88,0.85,0.91
5,0.84,0.7,0.8,0.9,0.96,0.99,0.91,0.86,0.94


==> Final_CSVs/Figure-7-2.csv <==
,CAA,COCO,IM,UTK,YF
0,0.68,0.89,0.82,0.74,0.86
1,0.66,0.68,0.49,0.67,0.72
2,0.72,0.76,0.54,0.73,0.72
3,0.72,0.81,0.58,0.76,0.75
4,0.73,0.8,0.53,0.8,0.76


==> Final_CSVs/Figure-8-1-multi.csv <==
,CAA,COCO_F,COCO_P,IM_F,IM_P,UTK,YF
0,0.67,0.7,0.7,0.68,0.68,0.68,0.71
5,0.65,0.68,0.68,0.66,0.66,0.67,0.68
10,0.62,0.63,0.63,0.63,0.63,0.63,0.63
15,0.59,0.58,0.58,0.59,0.59,0.59,0.57
20,0.56,0.54,0.54,0.56,0.56,0.55,0.54
25,0.53,0.51,0.51,0.54,0.54,0.53,0.51
30,0.52,0.5,0.5,0.53,0.53,0.51,0.5
35,0.51,0.49,0.49,0.52,0.52,0.5,0.48
40,0.5,0.48,0.48,0.51,0.51,0.49,0.48
45,0.49,0.47,0.47,0.5,0.5,0.49,0.47
50,0.49,0.47,0.47,0.5,0.5,0.48,0.47
55,0.49,0.47,0.47,0.49,0.49,0.48,0.47
60,0.48,0.46,0.46,0.49,0.49,0.48,0.47
65,0.48,0.46,0.46,0.49,0.49,0.48,0.47
70,0.48,0.46,0.46,0.49,0.49,0.48,0.46
75,0.48,0.46,0.46,0.49,0.49,0.48,0.47
80,0.48,0.46,0.46,0.48,0.48,0.47,0.46


==> Final_CSVs/Figure-8-1-single.csv <==
,C10,IA,IR,IS,ISR,LFW,MI,OM,UCF
0,0.7,0.66,0.67,0.68,0.68,0.69,0.69,0.72,0.69
5,0.68,0.65,0.65,0.66,0.66,0.67,0.67,0.7,0.66
10,0.63,0.62,0.62,0.63,0.62,0.62,0.62,0.63,0.62
15,0.58,0.59,0.59,0.59,0.59,0.58,0.58,0.57,0.58
20,0.54,0.57,0.57,0.56,0.56,0.55,0.55,0.53,0.55
25,0.51,0.55,0.55,0.54,0.54,0.53,0.53,0.5,0.53
30,0.5,0.54,0.54,0.53,0.52,0.51,0.51,0.49,0.51
35,0.49,0.53,0.53,0.52,0.51,0.5,0.5,0.48,0.5
40,0.48,0.52,0.52,0.51,0.5,0.49,0.49,0.47,0.49
45,0.47,0.51,0.51,0.5,0.5,0.49,0.49,0.46,0.49
50,0.47,0.51,0.51,0.5,0.49,0.49,0.48,0.46,0.48
55,0.47,0.51,0.5,0.49,0.49,0.48,0.48,0.45,0.48
60,0.46,0.5,0.5,0.49,0.49,0.48,0.48,0.45,0.48
65,0.46,0.5,0.5,0.49,0.49,0.48,0.48,0.45,0.48
70,0.46,0.5,0.49,0.49,0.49,0.48,0.48,0.45,0.48
75,0.46,0.5,0.49,0.49,0.48,0.48,0.47,0.45,0.47
80,0.46,0.49,0.49,0.48,0.48,0.48,0.47,0.45,0.47

==> Final_CSVs/Figure-8-2.csv <==
,CAA,C10,COCO,IA,IR,IS,IM,ISR,LFW,MI,OM,UCF,UTK,YF
1,0.6,0.67,0.6,0.64,0.66,0.66,0.62,0.67,0.65,0.66,0.64,0.66,0.61,0.64
2,0.51,0.56,0.52,0.56,0.56,0.57,0.51,0.57,0.59,0.57,0.52,0.58,0.52,0.53
3,0.5,0.54,0.51,0.55,0.54,0.55,0.5,0.55,0.57,0.55,0.5,0.55,0.5,0.52
4,0.49,0.53,0.5,0.54,0.53,0.54,0.49,0.54,0.56,0.54,0.49,0.54,0.5,0.51
5,0.49,0.53,0.49,0.54,0.53,0.53,0.48,0.53,0.54,0.53,0.49,0.53,0.49,0.5


==> all.csv <==
,C10,IA,IR,IS,ISR,LFW,MI,OM,UCF,CAA,COCO,IM_P,UTK,YF
SOTA (Ac),0.907,0.849,0.889,0.602,0.7362,0.998,0.915,0.999,0.987,0.82,0.837,0.719,0.859,0.85
MWI (CAc),0.886,0.746,0.79,0.888,0.939,0.995,0.938,0.935,0.939,0.692,0.882,0.793,0.742,0.875
MWI (F1),0.7,0.544,0.602,0.718,0.831,0.944,0.78,0.659,0.829,0.619,0.749,0.481,0.601,0.657
+T+A (F1),0.898,0.743,0.8,0.902,0.945,0.995,0.938,0.946,0.939,0.693,0.73,0.56,0.784,0.791

==> ml.csv <==
,CAA,COCO,IM,UTK,YF
SOTA (Acc),0.82,0.84,0.72,0.86,0.85
MWI (Acc),0.69,0.88,0.79,0.74,0.88
MWI (F1),0.62,0.75,0.48,0.60,0.66
+T +A (F1),0.69,0.73,0.56,0.78,0.79

==> sl.csv <==
,C10,IA,IR,IS,ISR,LFW,MI,OM,UCF
SOTA (Acc),0.91,0.85,0.89,0.60,0.74,1.0,0.92,1.0,0.99
CLIP Linear Probe,0.91,0.75,0.82,0.91,0.95,1.0,0.95,0.96,0.95
MWI (Acc),0.89,0.75,0.79,0.89,0.94,1.0,0.94,0.94,0.94
MWI (F1),0.70,0.54,0.60,0.72,0.83,0.94,0.78,0.66,0.83
+T +A (F1),0.90,0.74,0.80,0.90,0.94,1.0,0.94,0.95,0.94
